Measurement of the 4l Cross Section at the Z Resonance and Determination of the Branching Fraction of Z->4l in pp Collisions at sqrt(s) = 7 and 8 TeV with ATLAS

Measurements of four-lepton (4$\ell$, $\ell=e,\mu$) production cross sections at the $Z$ resonance in $pp$ collisions at the LHC with the ATLAS detector are presented. For dilepton and four-lepton invariant mass region $m_{\ell^+\ell^-} > 5$ GeV and $80 < m_{4\ell} < 100$ GeV, the measured cross sections are $76 \pm 18 \text { (stat) } \pm 4 \text { (syst) } \pm 1.4 \text { (lumi) }$ fb and $107 \pm 9 \text{ (stat) } \pm 4 \text{ (syst) } \pm 3.0 \text { (lumi) }$ fb at $\sqrt s$ = 7 and 8 TeV, respectively. By subtracting the non-resonant 4$\ell$ production contributions and normalizing with $Z\rightarrow \mu^+\mu^-$ events, the branching fraction for the $Z$ boson decay to $4\ell$ is determined to be $\left( 3.20 \pm 0.25\text{ (stat)} \pm 0.13\text{ (syst)} \right) \times 10^{-6}$, consistent with the Standard Model prediction.

==> Metadata.txt <==
Title: Measurement of the 4l Cross Section at the Z Resonance and Determination of the Branching Fraction of
Z->4l in pp Collisions at Ecm = 7 and 8 TeV with ATLAS
Comments: 6 pages plus author list (20 pages total), 2 figures, 1 table, submitted to PRL,
All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2013-08/

Measurements of four-lepton (4l, l=e, mu) production cross sections at the Z resonance in pp collisions at the LHC
with the ATLAS detector are presented. For dilepton and four-lepton invariant mass region m_ll > 5 GeV and 80 < m_4l < 100 GeV,
the measured cross sections are 76 +/- 18 (stat) +/- 4 (syst) +/- 1.4 (lumi) fb and
107 +/- 9 (stat) +/- 4 (syst) +/- 3.0 (lumi) fb at Ecm = 7 and 8 TeV, respectively.
By subtracting the non-resonant 4l production contributions and normalizing with Z->mu(+)mu(-) events,
the branching fraction for the Z boson decay to 4l is determined to be (3.20 +/- 0.25 (stat) +/- 0.13 (syst)) * 10^(-6),
consistent with the Standard Model prediction.

